A Correction for GALEX Spectroscopic UV Flux Distributions from Comparisons with CALSPEC and IUE

The CALSPEC database of absolute spectral energy distributions (SEDs) from the Hubble Space Telescope (HST) is based on pure hydrogen model atmosphere calculations for three unreddened white dwarf (WD) stars and represents the current UV flux calibration standard with a precision approaching 1% for well observed stars. Following our previous work to correct IUE fluxes, this paper provides an average correction for the GALEX spectral database that places GALEX fluxes on the current CALSPEC scale. Our correction is derived by comparing GALEX spectroscopic flux distributions with CALSPEC and corrected IUE SEDs. This re-calibration is relevant for any project based on GALEX archival spectroscopic data, e.g. UV or multi-wavelength analyses, correlating GALEX spectra with other existing or future databases, and planning of new observations. The re-calibration will be applied to our planned catalog of corrected GALEX SEDs.

==> AJtable3.txt <==
Title: A Correction for GALEX Spectroscopic UV Flux Distributions 
       from Comparisons with CALSPEC and IUE  
Authors: Bohlin R.C., Bianchi L. 
Table: Multiplicative Correction for GALEX Fluxes
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  4 I4     0.1nm   Wave   Wavelength; Angstroms
   6- 10 F5.3   ---     Cor    Correction
  12- 16 F5.3   ---   e_Cor    ? Uncertainty in Cor (1)
--------------------------------------------------------------------------------
1300 1.008      
1325 1.008      
1375 1.008 0.032
1425 0.926 0.016
1475 0.937 0.011
1525 0.955 0.010
1575 0.927 0.010
1625 0.990 0.011
1675 0.997 0.013
1725 0.996 0.012
1775 1.051 0.014
1825 1.093      
1875 1.093 0.009
1925 1.096 0.007
1975 1.098 0.009
2025 1.093 0.009
2075 1.083 0.008
2125 1.083 0.008
2175 1.078 0.007
2225 1.074 0.008
2275 1.066 0.007
2325 1.060 0.007
2375 1.057 0.007
2425 1.033 0.007
2475 1.022 0.006
2525 1.033 0.006
2575 1.013 0.006
2625 1.013 0.006
2675 1.025 0.006
2725 1.055 0.008
2775 1.034 0.009
2825 1.012 0.012
2875 0.973 0.021
2925 1.018 0.029
3000 1.018      

